The nuclear environment of NGC 2442: a Compton-thick low-luminosity AGN

The detailed study of nuclear regions of galaxies is important because it can help understanding the active galactic nucleus (AGN) feedback mechanisms, the connections between the nuclei and their host galaxies, and ultimately the galaxy formation processes. We present the analysis of an optical data cube of the central region of the galaxy NGC 2442, obtained with the integral field unit (IFU) of the Gemini Multi-Object Spectrograph (GMOS). We also performed a multiwavelength analysis, with Chandra data, XMM--Newton and NuSTAR spectra, and Hubble Space Telescope (HST) images. The analysis revealed that the nuclear emission is consistent with a Low Ionization Nuclear Emission-line Region (LINER) associated with a highly obscured compact hard X-ray source, indicating a Compton-thick AGN. The HST image in the F658N filter (H$\alpha$) reveals an arched structure corresponding to the walls of the ionization cone of the AGN. The gas kinematic pattern and the high gas velocity dispersion values in the same region of the ionization cone suggest an outflow emission. The stellar archaeology results indicate the presence of only old stellar populations ($\sim$ 10 Gyr), with high metallicity (z = 0.02 and 0.05), and the absence of recent star formation in the central region of NGC 2442, which is possibly a consequence of the AGN feedback, associated with the detected outflow, shutting off star formation. NGC 2442 is a late-type galaxy similar to the Milky Way, and comparisons show that the main difference between them is the presence of a low-luminosity AGN.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
